Policy Search in Code Space for Multi-Agent Pathfinding

Developing coordination policies for complex multi-agent systems relies on either labor-intensive algorithm design or opaque task-specific reinforcement learning. With recent advances in autonomous coding agents, we show that policy search directly in code space offers a compelling third path that combines automated optimization with explicit interpretability. We investigate a human-directed workflow in which coding agents iteratively propose, implement, evaluate, diagnose, and eventually refine algorithms guided by simulation feedback and explicit correctness verification. We conducted two case studies and found that this workflow robustly outperformed any manually engineered solutions. On a challenging map in the 2024 League of Robot Runners competition, a two-day search discovered a policy that exceeds the stronger locally reproduced competition entry by 35.0% on the densest instance and generalizes to unseen map instances. In simulated real-world warehouses with irregular lanes, continuous robot geometry, and asynchronous motion, a week-long search discovered an entirely new class of multi-agent pathfinding algorithm that outperforms a calibrated proprietary solution in throughput by 58.9%. Under stated assumptions, we further prove that the new algorithm is collision-free and completes, in finite time, every accepted goal that is not withdrawn or replaced. Together, the studies show that policy search in code space powered by state-of-the-art coding agents offers a highly competitive path to building real engineering solutions that are both effective and analytically tractable.

==> assets/cgar/cgar-checkpoint-commits.csv <==
id,milestone,hours,active_hours,commit_count,throughput,measured,estimated
serial_prototype_estimate,0,12.327212226,2.803045559,1,0,nan,0
whole_chain_hrrn_estimate,1,42.716079714,8.814680828,2,290,nan,290
local_backoff_estimate,2,69.098404722,11.863323337,2,330,nan,330
canonical_headings,3,84.890544162,14.456573888,3,353.25,353.25,nan
canonical_fallback,4,114.939801666,27.228319998,11,414,414,nan
portal_and_wave_repair,5,117.234707778,29.228319998,11,429.4375,429.4375,nan
durable_recovery_repair,6,127.120015266,31.228319998,11,435.25,435.25,nan
task_handoff,7,134.096787498,36.032885274,13,440.125,440.125,nan
procedural_annotations,8,227.144874162,57.574426102,24,445.4375,445.4375,nan
route_commitment_and_fair_drain,9,291.977013882,82.619426102,28,630.625,630.625,nan
ground_residual_integration,10,298.176156954,88.818569174,29,647.5,647.5,nan
strict_candidate_ordering,11,332.062198890,110.082657475,32,673.125,673.125,nan
service_ingress_and_recovery,12,408.527917218,148.483190886,47,719.75,719.75,nan
mission_ready_yields,13,412.572046938,152.527320606,47,730.875,730.875,nan
branch_ready_yields,14,422.384652234,162.339925902,48,745.5,745.5,nan
clearance_and_refill,15,439.012477770,177.802785367,49,775.3125,775.3125,nan


==> assets/fonts/fragment-mono-ss02/OFL.txt <==
Copyright 2024 The Fragment-Mono Project Authors (https://github.com/weiweihuanghuang/fragment-mono)

This Font Software is licensed under the SIL Open Font License, Version 1.1.
This license is copied below, and is also available with a FAQ at:
https://scripts.sil.org/OFL


-----------------------------------------------------------
SIL OPEN FONT LICENSE Version 1.1 - 26 February 2007
-----------------------------------------------------------

PREAMBLE
The goals of the Open Font License (OFL) are to stimulate worldwide
development of collaborative font projects, to support the font creation
efforts of academic and linguistic communities, and to provide a free and
open framework in which fonts may be shared and improved in partnership
with others.

The OFL allows the licensed fonts to be used, studied, modified and
redistributed freely as long as they are not sold by themselves. The
fonts, including any derivative works, can be bundled, embedded,
redistributed and/or sold with any software provided that any reserved
names are not used by derivative works. The fonts and derivatives,
however, cannot be released under any other type of license. The
requirement for fonts to remain under this license does not apply
to any document created using the fonts or their derivatives.

DEFINITIONS
"Font Software" refers to the set of files released by the Copyright
Holder(s) under this license and clearly marked as such. This may
include source files, build scripts and documentation.

"Reserved Font Name" refers to any names specified as such after the
copyright statement(s).

"Original Version" refers to the collection of Font Software components as
distributed by the Copyright Holder(s).

"Modified Version" refers to any derivative made by adding to, deleting,
or substituting -- in part or in whole -- any of the components of the
Original Version, by changing formats or by porting the Font Software to a
new environment.

"Author" refers to any designer, engineer, programmer, technical
writer or other person who contributed to the Font Software.

PERMISSION & CONDITIONS
Permission is hereby granted, free of charge, to any person obtaining
a copy of the Font Software, to use, study, copy, merge, embed, modify,
redistribute, and sell modified and unmodified copies of the Font
Software, subject to the following conditions:

1) Neither the Font Software nor any of its individual components,
in Original or Modified Versions, may be sold by itself.

2) Original or Modified Versions of the Font Software may be bundled,
redistributed and/or sold with any software, provided that each copy
contains the above copyright notice and this license. These can be
included either as stand-alone text files, human-readable headers or
in the appropriate machine-readable metadata fields within text or
binary files as long as those fields can be easily viewed by the user.

3) No Modified Version of the Font Software may use the Reserved Font
Name(s) unless explicit written permission is granted by the corresponding
Copyright Holder. This restriction only applies to the primary font name as
presented to the users.

4) The name(s) of the Copyright Holder(s) or the Author(s) of the Font
Software shall not be used to promote, endorse or advertise any
Modified Version, except to acknowledge the contribution(s) of the
Copyright Holder(s) and the Author(s) or with their explicit written
permission.

5) The Font Software, modified or unmodified, in part or in whole,
must be distributed entirely under this license, and must not be
distributed under any other license. The requirement for fonts to
remain under this license does not apply to any document created
using the Font Software.

TERMINATION
This license becomes null and void if any of the above conditions are
not met.

DISCLAIMER
THE FONT SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND,
EXPRESS OR IMPLIED, INCLUDING BUT NOT LIMITED TO ANY WARRANTIES OF
MERCHANTABILITY, FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT
OF COPYRIGHT, PATENT, TRADEMARK, OR OTHER RIGHT. IN NO EVENT SHALL THE
COPYRIGHT HOLDER BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER LIABILITY,
INCLUDING ANY GENERAL, SPECIAL, INDIRECT, INCIDENTAL, OR CONSEQUENTIAL
DAMAGES, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING
FROM, OUT OF THE USE OR INABILITY TO USE THE FONT SOFTWARE OR FROM
OTHER DEALINGS IN THE FONT SOFTWARE.


==> assets/lorr/random-05-milestones-reported.csv <==
milestone,commit_count,hours,tasks,eight_seed_mean,historical_single_run,historical_fixed_task_mean,evaluation_protocol
0,0,0,54,nan,54,nan,historical_development
1,2,0.0395513649781545,2431,nan,2431,nan,historical_development
2,3,0.08399580942259895,2594,nan,2594,nan,historical_development
3,5,0.31982914275593227,2677,nan,2677,nan,historical_development
4,8,0.7320513649781545,2767,nan,2767,nan,historical_development
5,10,0.9042735872003768,2868,nan,2868,nan,historical_development
6,14,1.2567735872003767,2997,nan,2997,nan,historical_development
7,15,1.353995809422599,3231,nan,3231,nan,historical_development
8,22,2.29010692053371,3363,nan,3363,nan,historical_development
9,49,5.559829142755932,3492,nan,3492,nan,historical_development
10,58,6.919551364978155,3657,nan,3657,nan,historical_development
11,86,11.326773587200377,3794,nan,3794,nan,historical_development
12,104,16.157884698311488,3917,nan,3917,nan,historical_development
13,182,31.4464958094226,4175,nan,4175,nan,historical_development
14,273,42.338718031644824,4253.25,4253.25,nan,4238.875,paired_fresh_demand_and_planner


==> assets/lorr/random-05-milestones.csv <==
milestone,commit_count,hours,best_tasks
0,0,0,54
1,2,0.0395513649781545,2431
2,3,0.08399580942259895,2594
3,5,0.31982914275593227,2677
4,8,0.7320513649781545,2767
5,10,0.9042735872003768,2868
6,14,1.2567735872003767,2997
7,15,1.353995809422599,3231
8,22,2.29010692053371,3363
9,49,5.559829142755932,3492
10,58,6.919551364978155,3657
11,86,11.326773587200377,3794
12,104,16.157884698311488,3917
13,182,31.4464958094226,4175
14,273,42.338718031644824,4302

